Using Reinforcement Learning to Validate Empirical Game-Theoretic Analysis: A Continuous Double Auction Study

Empirical game-theoretic analysis (EGTA) has recently been applied successfully to analyze the behavior of large numbers of competing traders in a continuous double auction market. Multiagent simulation methods like EGTA are useful for studying complex strategic environments like a stock market, where it is not feasible to solve analytically for the rational behavior of each agent. A weakness of simulation-based methods in strategic settings, however, is that it is typically impossible to prove that the strategy profile assigned to the simulated agents is stable, as in a Nash equilibrium. I propose using reinforcement learning to analyze the regret of supposed Nash-equilibrium strategy profiles found by EGTA. I have developed a new library of reinforcement learning tools, which I have integrated into an extended version of the market simulator from our prior work. I provide evidence for the effectiveness of our library methods, both on a suite of benchmark problems from the literature, and on non-equilibrium strategy profiles in our market environment. Finally, I use our new reinforcement learning tools to provide evidence that the equilibria found by EGTA in our recent continuous double auction study are likely to have only negligible regret, even with respect to an extended strategy space.

==> bibtexRefs.txt <==

@article{adam2012experience,
  title={Experience replay for real-time reinforcement learning control},
  author={Adam, Sander and Bu{\c{s}}oniu, Lucian and Babu{\v{s}}ka, Robert},
  journal={Systems, Man, and Cybernetics, Part C: Applications and Reviews, IEEE Transactions on},
  volume={42},
  number={2},
  pages={201--212},
  year={2012},
  publisher={IEEE}
}

@article{browne2012survey,
  title={A survey of {Monte Carlo} tree search methods},
  author={Browne, Cameron B and Powley, Edward and Whitehouse, Daniel and Lucas, Simon M and Cowling, Peter and Rohlfshagen, Philipp and Tavener, Stephen and Perez, Diego and Samothrakis, Spyridon and Colton, Simon and others},
  journal={Computational Intelligence and AI in Games, IEEE Transactions on},
  volume={4},
  number={1},
  pages={1--43},
  year={2012},
  publisher={IEEE}
}

@article{cliff1997minimal,
  title={Minimal-intelligence agents for bargaining behaviors in market-based environments},
  author={Cliff, Dave},
  journal={Hewlett-Packard Labs Technical Reports},
  year={1997},
  publisher={Citeseer}
}

@article{das2005learning,
  title={A learning market-maker in the {Glosten--Milgrom} model},
  author={Das, Sanmay},
  journal={Quantitative Finance},
  volume={5},
  number={2},
  pages={169--180},
  year={2005},
  publisher={Taylor \& Francis}
}

@article{glosten1985bid,
  title={Bid, ask and transaction prices in a specialist market with heterogeneously informed traders},
  author={Glosten, Lawrence R and Milgrom, Paul R},
  journal={Journal of financial economics},
  volume={14},
  number={1},
  pages={71--100},
  year={1985},
  publisher={Elsevier}
}

@article{gode1993allocative,
  title={Allocative efficiency of markets with zero-intelligence traders: {Market} as a partial substitute for individual rationality},
  author={Gode, Dhananjay K and Sunder, Shyam},
  journal={Journal of political economy},
  pages={119--137},
  year={1993},
  publisher={JSTOR}
}

@article{kearns2002sparse,
  title={A sparse sampling algorithm for near-optimal planning in large {Markov} decision processes},
  author={Kearns, Michael and Mansour, Yishay and Ng, Andrew Y},
  journal={Machine Learning},
  volume={49},
  number={2-3},
  pages={193--208},
  year={2002},
  publisher={Springer}
}

@incollection{kocsis2006bandit,
  title={Bandit based {Monte-Carlo} planning},
  author={Kocsis, Levente and Szepesv{\'a}ri, Csaba},
  booktitle={Machine Learning: ECML 2006},
  pages={282--293},
  year={2006},
  publisher={Springer}
}

@article{kyle1985continuous,
  title={Continuous auctions and insider trading},
  author={Kyle, Albert S},
  journal={Econometrica: Journal of the Econometric Society},
  pages={1315--1335},
  year={1985},
  publisher={JSTOR}
}

@incollection{lange2012batch,
  title={Batch reinforcement learning},
  author={Lange, Sascha and Gabel, Thomas and Riedmiller, Martin},
  booktitle={Reinforcement Learning},
  pages={45--73},
  year={2012},
  publisher={Springer}
}

@article{lin1992self,
  title={Self-improving reactive agents based on reinforcement learning, planning and teaching},
  author={Lin, Long-Ji},
  journal={Machine learning},
  volume={8},
  number={3-4},
  pages={293--321},
  year={1992},
  publisher={Springer}
}

@techreport{lin1993reinforcement,
  title={Reinforcement learning for robots using neural networks},
  author={Lin, Long-Ji},
  year={1993},
  institution={DTIC Document}
}

@inproceedings{littman1994memoryless,
  title={Memoryless policies: {Theoretical} limitations and practical results},
  author={Littman, Michael L},
  booktitle={From Animals to Animats 3: Proceedings of the Third International Conference on Simulation of Adaptive Behavior},
  volume={3},
  pages={238},
  year={1994},
  organization={MIT Press}
}

@inproceedings{loch1998using,
  title={Using Eligibility Traces to Find the Best Memoryless Policy in Partially Observable {Markov} Decision Processes},
  author={Loch, John and Singh, Satinder P},
  booktitle={ICML},
  pages={323--331},
  year={1998}
}

@article{michael1995reinforcement,
  title={Reinforcement learning algorithm for partially observable {Markov} decision problems},
  author={Michael, T, Singh, Satinder P, and Jordan, I},
  journal={Proceedings of the Advances in Neural Information Processing Systems},
  pages={345--352},
  year={1995}
}

@article{mnih2013playing,
  title={Playing {Atari} with deep reinforcement learning},
  author={Mnih, Volodymyr and Kavukcuoglu, Koray and Silver, David and Graves, Alex and Antonoglou, Ioannis and Wierstra, Daan and Riedmiller, Martin},
  journal={arXiv preprint arXiv:1312.5602},
  year={2013}
}

@article{murphy2000survey,
  title={A survey of {POMDP} solution techniques},
  author={Murphy, Kevin P},
  journal={environment},
  volume={2},
  pages={X3},
  year={2000},
  publisher={Citeseer}
}

@article{peret2004line,
  title={On-line search for solving {Markov} decision processes via heuristic sampling},
  author={P{\'e}ret, Laurent and Garcia, Fr{\'e}d{\'e}rick},
  journal={learning},
  volume={16},
  pages={2},
  year={2004}
}

@inproceedings{rust1992behaviour,
  title={Behaviour of trading automata in a computerized double auction market},
  author={Rust, John and Palmer, Richard and Miller, John H},
  year={1992},
  organization={Santa Fe Institute}
}

@inproceedings{schvartzman2009stronger,
  title={Stronger {CDA} strategies through empirical game-theoretic analysis and reinforcement learning},
  author={Schvartzman, L Julian and Wellman, Michael P},
  booktitle={Proceedings of The 8th International Conference on Autonomous Agents and Multiagent Systems-Volume 1},
  pages={249--256},
  year={2009},
  organization={International Foundation for Autonomous Agents and Multiagent Systems}
}

@incollection{schvartzman2010learning,
  title={Learning improved entertainment trading strategies for the {TAC} travel game},
  author={Schvartzman, L Julian and Wellman, Michael P},
  booktitle={Agent-Mediated Electronic Commerce. Designing Trading Strategies and Mechanisms for Electronic Markets},
  pages={195--210},
  year={2010},
  publisher={Springer}
}

@incollection{sherstov2005function,
  title={Function approximation via tile coding: {Automating} parameter choice},
  author={Sherstov, Alexander A and Stone, Peter},
  booktitle={Abstraction, Reformulation and Approximation},
  pages={194--205},
  year={2005},
  publisher={Springer}
}

@inproceedings{silver2010monte,
  title={{Monte-Carlo} planning in large {POMDPs}},
  author={Silver, David and Veness, Joel},
  booktitle={Advances in neural information processing systems},
  pages={2164--2172},
  year={2010}
}

@inproceedings{singh1994learning,
  title={Learning Without State-Estimation in Partially Observable {Markovian} Decision Processes.},
  author={Singh, Satinder P and Jaakkola, Tommi and Jordan, Michael I},
  booktitle={ICML},
  pages={284--292},
  year={1994},
  organization={Citeseer}
}

@inproceedings{smith2004heuristic,
  title={Heuristic search value iteration for {POMDPs}},
  author={Smith, Trey and Simmons, Reid},
  booktitle={Proceedings of the 20th conference on Uncertainty in artificial intelligence},
  pages={520--527},
  year={2004},
  organization={AUAI Press}
}

@inproceedings{tesauro2001high,
  title={High-performance bidding agents for the continuous double auction},
  author={Tesauro, Gerald and Das, Rajarshi},
  booktitle={Proceedings of the 3rd ACM conference on Electronic Commerce},
  pages={206--209},
  year={2001},
  organization={ACM}
}

@inproceedings{wah2013latency,
  title={Latency arbitrage, market fragmentation, and efficiency: {A} two-market model},
  author={Wah, Elaine and Wellman, Michael P},
  booktitle={Proceedings of the fourteenth ACM conference on Electronic commerce},
  pages={855--872},
  year={2013},
  organization={ACM}
}

@inproceedings{wah2015welfare,
  title={Welfare Effects of Market Making in Continuous Double Auctions},
  author={Wah, Elaine and Wellman, Michael P},
  booktitle={Proceedings of the 2015 International Conference on Autonomous Agents and Multiagent Systems},
  pages={57--66},
  year={2015},
  organization={International Foundation for Autonomous Agents and Multiagent Systems}
}

@article{watkins1992q,
  title={Q-learning},
  author={Watkins, Christopher JCH and Dayan, Peter},
  journal={Machine learning},
  volume={8},
  number={3-4},
  pages={279--292},
  year={1992},
  publisher={Springer}
}

@inproceedings{wellman2006methods,
  title={Methods for empirical game-theoretic analysis},
  author={Wellman, Michael P},
  booktitle={Proceedings of the National Conference on Artificial Intelligence},
  volume={21},
  number={2},
  pages={1552},
  year={2006},
  organization={Menlo Park, CA; Cambridge, MA; London; AAAI Press; MIT Press; 1999}
}

@inproceedings{wiedenbeck2012scaling,
  title={Scaling simulation-based game analysis through deviation-preserving reduction},
  author={Wiedenbeck, Bryce and Wellman, Michael P},
  booktitle={Proceedings of the 11th International Conference on Autonomous Agents and Multiagent Systems-Volume 2},
  pages={931--938},
  year={2012},
  organization={International Foundation for Autonomous Agents and Multiagent Systems}
}

@inproceedings{wiedenbeck2014bootstrap,
  title={Bootstrap statistics for empirical games},
  author={Wiedenbeck, Bryce and Cassell, Ben-Alexander and Wellman, Michael P},
  booktitle={Proceedings of the 2014 international conference on Autonomous agents and multi-agent systems},
  pages={597--604},
  year={2014},
  organization={International Foundation for Autonomous Agents and Multiagent Systems}
}

